Cofibrance and Completion

For a cofibrantly generated Quillen model category, we show that the cofibrant replacement functor constructed using the small object argument admits a cotriple structure. If all acyclic cofibrations are monomorphisms, the fibrant replacement functor constructed using the small object argument admits a triple structure. For a triple in the base category, the associated cosimplicial resolution is not necessarily homotopy invariant. However using a mix of the triple with the cofibrant replacement cotriple we construct a 'homotopically correct' version of the cosimplicial resolution of the triple. This allows us to construct a Bousfield-Kan completion functor with respect to a triple, and for pointed cofibrantly-generated model categories a Bousfield-Kan spectral sequence that computes the relative homotopy groups of the Bousfield-Kan completion of an object. This is the text of my PhD thesis, worked under the supervision of Prof. Haynes Miller, submitted on Feb. 1999 at MIT.

==> abstract.txt <==
Title: Cofibrance and Completion
Authors: Andrei Radulescu-Banu
Comments: This is the text of my PhD thesis, worked under the supervision of Prof. Haynes Miller, submitted on Feb. 1999 at MIT. Ams-latex, 67 pages. 
Subj-class: Alg. Topology
MSC-class: 18G55, 55U35, 18G10, 18G30, 55U10
Abstract: 

For a cofibrantly generated Quillen model category, we show that the cofibrant 
replacement functor constructed using the small object argument admits a 
cotriple structure. If all acyclic cofibrations are monomorphisms, the fibrant
replacement functor constructed using the small object argument admits a 
triple structure. 

For a triple in the base category, the associated cosimplicial resolution is 
not necessarily homotopy invariant. However using a mix of the triple with the 
cofibrant replacement cotriple we construct a 'homotopically correct' version 
of the cosimplicial resolution of the triple.

This allows us to construct a Bousfield-Kan completion functor with respect to
a triple, and for pointed cofibrantly-generated model categories a 
Bousfield-Kan spectral sequence that computes the relative homotopy groups of 
the Bousfield-Kan completion of an object.

This is the text of my PhD thesis, worked under the supervision of Prof. Haynes Miller, submitted on Feb. 1999 at MIT.

